Stockade: Hardware Hardening for Distributed Trusted Sandboxes

The widening availability of hardware-based trusted execution environments (TEEs) has been accelerating the adaptation of new applications using TEEs. Recent studies showed that a cloud application consists of multiple distributed software modules provided by mutually distrustful parties. The applications use multiple TEEs (enclaves) communicating through software-encrypted memory channels. Such execution model requires bi-directional protection: protecting the rest of the system from the enclave module with sandboxing and protecting the enclave module from a third-part module and operating systems. However, the current TEE model, such as Intel SGX, cannot efficiently represent such distributed sandbox applications. To overcome the lack of hardware supports for sandboxed TEEs, this paper proposes an extended enclave model called Stockade, which supports distributed sandboxes hardened by hardware. Stockade proposes new three key techniques. First, it extends the hardware-based memory isolation in SGX to confine a user software module only within its enclave. Second, it proposes a trusted monitor enclave that filters and validates systems calls from enclaves. Finally, it allows hardware-protected memory sharing between a pair of enclaves for efficient protected communication without software-based encryption. Using an emulated SGX platform with the proposed extensions, this paper shows that distributed sandbox applications can be effectively supported with small changes of SGX hardware.

==> graphs/breakdown.csv <==
exp_name,cmd,chunk_size,cycle
single,read,64,807503272.0
single,write,64,1170121226.0
single,read,128,517399686.0
single,write,128,885143846.0
single,read,256,374484388.0
single,write,256,742343806.0
single,read,512,301228134.0
single,write,512,671634138.0
single,read,1024,266467062.0
single,write,1024,636648544.0
hw_comm,read,64,2042028774.0
hw_comm,write,64,1975135016.0
hw_comm,read,128,1146824156.0
hw_comm,write,128,1299237242.0
hw_comm,read,256,711797422.0
hw_comm,write,256,949454224.0
hw_comm,read,512,509813072.0
hw_comm,write,512,777085494.0
hw_comm,read,1024,386727864.0
hw_comm,write,1024,692859522.0
sw_comm,read,64,4025086146.0
sw_comm,write,64,4164094260.0
sw_comm,read,128,2209166318.0
sw_comm,write,128,2606316082.0
sw_comm,read,256,1318750662.0
sw_comm,write,256,1659017518.0
sw_comm,read,512,854678786.0
sw_comm,write,512,1225258022.0
sw_comm,read,1024,632567618.0
sw_comm,write,1024,1004071336.0
stockade,read,64,2131362888.0
stockade,write,64,2167250628.0
stockade,read,128,1243698112.0
stockade,write,128,1470129990.0
stockade,read,256,795076348.0
stockade,write,256,1122642350.0
stockade,read,512,572030358.0
stockade,write,512,948804978.0
stockade,read,1024,457520752.0
stockade,write,1024,865347934.0


==> graphs/chancel.csv <==
data,Chancel,Stockade
NUM SORT,0.9321631879,1
STR SORT,0.9739290752,1
BITFIELD,9.13E-01,1
FP EMUL,0.6919260475,1
FOURIER,0.9033579005,1
ASSIGN,1.097944784,1
IDEA,0.7175554951,1
HUFFMAN,0.6684483812,1
NEURAL NET,0.8794181465,1
LU DECOMP,0.9905082189,1
Geomean,0.8661571526,1


==> graphs/exclave_latency.txt <==
data
0.043203
0.043241
0.042773
0.042772
0.042861
0.043609
0.043160
0.043593
0.043238
0.042960
0.042874
0.042980
0.042831
0.043077
0.043347
0.043320
0.043161
0.043076
0.042868
0.043625
0.043381
0.042943
0.042751
0.043360
0.042978
0.042773
0.044422
0.042762
0.043249
0.042911
0.042920
0.042945
0.042731
0.042793
0.042844
0.042988
0.043163
0.042896
0.042922
0.042863
0.043043
0.043033
0.043365
0.042788
0.045113
0.043058
0.042903
0.042791
0.043194
0.043055
0.043030
0.042933
0.042916
0.043102
0.042791
0.043303
0.042828
0.043095
0.043086
0.042946
0.042866
0.042901
0.043331
0.042681
0.042955
0.042762
0.043598
0.043292
0.042933
0.042715
0.042837
0.043143
0.042842
0.043005
0.043243
0.043461
0.043183
0.042992
0.042761
0.043475
0.043296
0.043036
0.042721
0.043438
0.043239
0.043194
0.043242
0.043003
0.043283
0.043028
0.043519
0.043027
0.043220
0.043403
0.043516
0.043664
0.043073
0.043334
0.042977
0.043231
0.042978
0.042959
0.043604
0.042827
0.042762
0.043014
0.042869
0.042823
0.043100
0.043416
0.043171
0.043130
0.043538
0.043831
0.042963
0.042948
0.043030
0.042713
0.042563
0.044616
0.043099
0.042848
0.043170
0.043136
0.042852
0.043047
0.043133
0.042933
0.043282
0.043288
0.043134
0.043702
0.043723
0.044158
0.042823
0.043105
0.043093
0.043020
0.044603
0.042869
0.042853
0.042803
0.042654
0.044835
0.042865
0.043735
0.042933
0.042823
0.042982
0.042919
0.042994
0.042962
0.042924
0.043198
0.043648
0.042937
0.043305
0.042306
0.043119
0.043229
0.043094
0.042851
0.043161
0.043246
0.043270
0.043062
0.042955
0.042901
0.042502
0.043431
0.043336
0.043254
0.043465
0.043095
0.043120
0.044096
0.043380
0.043443
0.042936
0.043469
0.043299
0.042582
0.042842
0.042799
0.042863
0.043655
0.043061
0.042775
0.042922
0.043584
0.043097
0.043178
0.042971
0.042868
0.043382
0.043171
0.042750
0.042821
0.043022
0.042878
0.043209
0.042720
0.043088
0.043360
0.042793
0.043162
0.043064
0.042946
0.043424
0.043197
0.042829
0.042984
0.042739
0.044072
0.043027
0.043103
0.042732
0.043810
0.043960
0.044125
0.044840
0.043024
0.043190
0.042785
0.043474
0.042741
0.043357
0.042914
0.042647
0.043166
0.043120
0.043575
0.044264
0.043016
0.043042
0.042915
0.043499
0.043205
0.042745
0.043124
0.042967
0.042653
0.042845
0.043518
0.042833
0.042796
0.042866
0.042822
0.043164
0.043152
0.044103
0.042675
0.043456
0.043136
0.043025
0.042915
0.042988
0.042926
0.042713
0.043510
0.043117
0.042818
0.042825
0.042985
0.043010
0.042997
0.043422
0.042806
0.042973
0.041411
0.043566
0.043110
0.043101
0.042933
0.042940
0.042690
0.043048
0.043055
0.043107
0.042878
0.042833
0.042867
0.043873
0.042804
0.043087
0.043162
0.042955
0.043438
0.042820
0.043145
0.043510
0.042975
0.043270
0.042767
0.043375
0.042933
0.043312
0.042816
0.043022
0.042793
0.042853
0.043247
0.043143
0.042979
0.043926
0.042868
0.043777
0.042806
0.043099
0.043081
0.043337
0.043070
0.042735
0.042837
0.042830
0.043184
0.043929
0.043104
0.042810
0.043292
0.042987
0.043448
0.042861
0.042840
0.043081
0.044156
0.043342
0.042768
0.043018
0.043469
0.043033
0.042843
0.042976
0.043096
0.042964
0.043377
0.042803
0.043158
0.042657
0.042883
0.042785
0.043470
0.043016
0.043345
0.043579
0.042780
0.042780
0.042870
0.042853
0.043192
0.042770
0.043107
0.042867
0.042635
0.042782
0.042902
0.043295
0.043106
0.043520
0.043174
0.043228
0.042886
0.043899
0.043239
0.043152
0.042720
0.043135
0.042931
0.043072
0.043362
0.042931
0.042805
0.043131
0.042899
0.043374
0.042747
0.042915
0.042597
0.043271
0.042942
0.042676
0.042925
0.043008
0.042774
0.043323
0.042782
0.042904
0.043251
0.042994
0.042731
0.043354
0.042934
0.042928
0.043003
0.043082
0.042837
0.043015
0.042741
0.043349
0.042880
0.041214
0.042770
0.043079
0.042766
0.042954
0.042806
0.042555
0.043130
0.043042
0.043179
0.043043
0.042775
0.043399
0.042968
0.042926
0.042875
0.043434
0.043237
0.044044
0.043286
0.042656
0.042919
0.043253
0.043121
0.042625
0.042872
0.042793
0.042751
0.042859
0.043320
0.043267
0.043310
0.042896
0.043177
0.042911
0.043500
0.042721
0.043925
0.042806
0.042954
0.042650
0.042965
0.043226
0.042902
0.042977
0.042794
0.043386
0.042903
0.042656
0.042762
0.042947
0.043212
0.043207
0.043024
0.042909
0.043129
0.044337
0.043349
0.042683
0.042823
0.043209
0.043439
0.042911
0.042776
0.042779
0.042913
0.042977
0.042603
0.043118
0.043732
0.043388
0.042923
0.042788
0.043291
0.043121
0.043446
0.043046
0.042776
0.043226
0.043161
0.043149
0.042789
0.042816
0.042805
0.042899
0.042784
0.042786
0.042732
0.043384
0.042793
0.043186
0.043338
0.043116
0.043202
0.043346
0.043602
0.043242
0.043247
0.042864
0.042992
0.043116
0.043012
0.043245
0.042734
0.042819
0.042678
0.042796
0.043848
0.042924
0.043056
0.043296
0.044144
0.043443


==> graphs/exclave_latency_accounting.txt <==
data
0.043669
0.043152
0.043361
0.042863
0.043015
0.043122
0.043069
0.043527
0.043493
0.044246
0.043005
0.043220
0.042879
0.043323
0.042955
0.042963
0.043893
0.043562
0.043110
0.042913
0.043341
0.043075
0.043116
0.043513
0.043089
0.042712
0.042973
0.043058
0.044856
0.043142
0.043007
0.042970
0.042792
0.043101
0.043288
0.056180
0.043267
0.043165
0.042992
0.043041
0.043410
0.042864
0.043665
0.043440
0.043347
0.043098
0.043465
0.043108
0.043010
0.043210
0.043104
0.043851
0.043117
0.043299
0.043081
0.044230
0.042913
0.042878
0.043427
0.043282
0.043281
0.043001
0.043383
0.042978
0.044085
0.043117
0.042894
0.043324
0.043288
0.043090
0.043631
0.043294
0.043357
0.044050
0.042890
0.043188
0.043133
0.043029
0.043550
0.042876
0.043679
0.042695
0.043659
0.042220
0.043371
0.043197
0.043038
0.043237
0.043100
0.043244
0.043204
0.042787
0.042865
0.042738
0.043218
0.043091
0.043022
0.042788
0.043803
0.043000
0.042958
0.043985
0.043224
0.042614
0.042942
0.042853
0.043051
0.042865
0.043040
0.043098
0.043382
0.043861
0.043252
0.043244
0.043241
0.043053
0.043319
0.044028
0.043176
0.042782
0.043725
0.043067
0.043424
0.042951
0.043153
0.043005
0.043314
0.043032
0.043862
0.043448
0.043054
0.042915
0.043355
0.043129
0.043039
0.042944
0.043478
0.043158
0.044303
0.042854
0.042762
0.043277
0.043041
0.043455
0.043075
0.043368
0.042976
0.042824
0.042972
0.042876
0.043531
0.042828
0.042963
0.042836
0.043797
0.043473
0.043143
0.043117
0.043140
0.043684
0.043465
0.043530
0.042995
0.043011
0.042985
0.043085
0.043256
0.043054
0.043392
0.043403
0.043185
0.042817
0.043025
0.042887
0.043222
0.044219
0.043144
0.042904
0.043119
0.043408
0.042775
0.043206
0.042799
0.042887
0.043180
0.042889
0.042899
0.042750
0.042854
0.043033
0.043175
0.042958
0.043110
0.045237
0.043198
0.042955
0.043155
0.043528
0.043901
0.043245
0.043259
0.042802
0.043741
0.042982
0.045157
0.043049
0.042990
0.043426
0.043120
0.042874
0.043737
0.042880
0.044142
0.043400
0.043842
0.044385
0.042952
0.043010
0.043079
0.042831
0.042639
0.043123
0.042988
0.043199
0.043030
0.043075
0.043213
0.043126
0.043035
0.043477
0.044100
0.043271
0.043177
0.043248
0.043755
0.043374
0.043424
0.043223
0.043259
0.043313
0.042985
0.043323
0.042994
0.043363
0.043386
0.043101
0.043155
0.042825
0.043348
0.043242
0.042998
0.042998
0.043318
0.042866
0.043324
0.043582
0.042779
0.043388
0.043256
0.042894
0.042977
0.042885
0.042944
0.043071
0.043180
0.042922
0.043039
0.041990
0.043115
0.043066
0.043352
0.043366
0.042901
0.043384
0.043025
0.043114
0.042962
0.043062
0.043576
0.043151
0.042938
0.042965
0.043158
0.043364
0.042902
0.044081
0.043097
0.042970
0.043026
0.042846
0.043278
0.043312
0.043542
0.043142
0.043186
0.043183
0.043303
0.043186
0.043020
0.042882
0.042846
0.043289
0.043529
0.042660
0.043807
0.043005
0.043075
0.042835
0.043048
0.043028
0.043067
0.044020
0.042902
0.042938
0.043031
0.043146
0.042975
0.042871
0.043519
0.043462
0.042926
0.042984
0.044596
0.042655
0.042975
0.043115
0.042807
0.042916
0.043026
0.043021
0.043027
0.043375
0.043097
0.043135
0.043113
0.043311
0.043113
0.043478
0.043047
0.042996
0.045867
0.043089
0.043477
0.042781
0.042944
0.042868
0.042918
0.043021
0.043120
0.043056
0.043217
0.044380
0.043870
0.043232
0.042990
0.042971
0.042802
0.043094
0.043102
0.044598
0.043304
0.043016
0.042762
0.042814
0.043001
0.042971
0.042709
0.043491
0.042962
0.042962
0.043245
0.043053
0.043138
0.042946
0.043065
0.043491
0.043070
0.044738
0.043108
0.043376
0.043165
0.043116
0.042830
0.042880
0.043445
0.042971
0.042801
0.043020
0.043126
0.042787
0.043557
0.042844
0.043386
0.043243
0.043994
0.043724
0.044507
0.043466
0.043234
0.042939
0.042881
0.043284
0.043227
0.043027
0.043088
0.042899
0.042977
0.043066
0.043361
0.042844
0.043022
0.043166
0.043090
0.043296
0.043972
0.042885
0.042768
0.043089
0.043358
0.043168
0.044313
0.043389
0.044166
0.043038
0.042959
0.042964
0.043076
0.043156
0.043218
0.043507
0.043189
0.043557
0.043228
0.043685
0.043011
0.043006
0.043080
0.043178
0.043030
0.043112
0.043109
0.043036
0.043097
0.043033
0.043037
0.042973
0.043011
0.043407
0.043035
0.042977
0.043048
0.044297
0.043400
0.042950
0.043284
0.043102
0.043432
0.042986
0.043128
0.043380
0.042917
0.043351
0.043343
0.042812
0.043103
0.043373
0.043411
0.042750
0.043507
0.044416
0.043201
0.043004
0.043674
0.043234
0.042956
0.043019
0.043888
0.043376
0.043377
0.042891
0.042847
0.043051
0.043050
0.043151
0.043561
0.043611
0.043088
0.042834
0.045026
0.042946
0.043418
0.043447
0.043255
0.043404
0.043011
0.042894
0.043210
0.042950
0.042968
0.043088
0.042853
0.043197
0.044020
0.042920
0.043335
0.043306
0.043680
0.042946
0.043095
0.043434
0.042800
0.044740
0.043922


==> graphs/latency.txt <==
data
0.042182
0.040737
0.041842
0.042058
0.042289
0.039967
0.042222
0.042357
0.042064
0.042272
0.042217
0.042479
0.042165
0.043331
0.042448
0.042487
0.041842
0.041883
0.042610
0.042594
0.042078
0.042640
0.056653
0.042407
0.041875
0.041933
0.042253
0.042942
0.042543
0.042619
0.042313
0.042162
0.042109
0.042288
0.041959
0.042332
0.042006
0.042007
0.042071
0.042749
0.042705
0.041922
0.042830
0.042830
0.042015
0.041963
0.041944
0.041958
0.042351
0.042239
0.042020
0.042333
0.041940
0.042086
0.042627
0.041940
0.042330
0.042037
0.042667
0.041954
0.042831
0.042991
0.042195
0.042556
0.042080
0.042428
0.043021
0.042076
0.041911
0.042991
0.042196
0.042179
0.042639
0.042101
0.042681
0.042079
0.042900
0.041982
0.042961
0.043246
0.043119
0.041965
0.042027
0.042091
0.042294
0.041872
0.042218
0.042632
0.042272
0.041764
0.041786
0.042030
0.041885
0.042660
0.042744
0.042044
0.042597
0.043233
0.042119
0.042513
0.041972
0.041930
0.042062
0.042013
0.042298
0.042238
0.042914
0.041777
0.042165
0.043053
0.042359
0.041869
0.042351
0.042082
0.041875
0.042078
0.042452
0.043002
0.041173
0.043431
0.042606
0.042917
0.042237
0.042051
0.041740
0.041889
0.043076
0.042036
0.042143
0.043014
0.041863
0.042072
0.041904
0.042570
0.041712
0.041862
0.041898
0.042642
0.041768
0.041814
0.041865
0.041720
0.042070
0.041793
0.042000
0.041765
0.042233
0.041816
0.042029
0.043958
0.042310
0.041799
0.041986
0.041821
0.042796
0.043967
0.056247
0.043117
0.042107
0.040625
0.041928
0.041867
0.041734
0.041929
0.041747
0.041803
0.043084
0.042516
0.042143
0.041874
0.042563
0.043040
0.042903
0.042326
0.042180
0.042033
0.042038
0.042516
0.042762
0.042317
0.041897
0.041913
0.041856
0.041776
0.041990
0.042719
0.041986
0.042869
0.043229
0.041803
0.041765
0.042235
0.041784
0.042374
0.042527
0.042005
0.042134
0.040404
0.044021
0.042218
0.042224
0.042510
0.041764
0.042361
0.041978
0.041941
0.042356
0.042154
0.041931
0.042367
0.041821
0.042441
0.041940
0.041990
0.042215
0.042095
0.042256
0.042197
0.043661
0.042391
0.042152
0.042171
0.042623
0.042243
0.042271
0.042099
0.042604
0.041887
0.042362
0.042053
0.042138
0.041979
0.042220
0.042198
0.041994
0.042177
0.042409
0.041854
0.044224
0.041837
0.041964
0.042305
0.042186
0.041877
0.042112
0.041825
0.042098
0.042404
0.042091
0.041967
0.042007
0.042645
0.041795
0.041885
0.042774
0.042439
0.041932
0.041893
0.040927
0.041907
0.042569
0.041795
0.042425
0.041786
0.042508
0.042021
0.042199
0.041973
0.041825
0.041824
0.041858
0.042879
0.042114
0.042195
0.043176
0.041885
0.040476
0.044442
0.041944
0.042154
0.041960
0.042246
0.041794
0.042388
0.042749
0.042470
0.042198
0.042024
0.042617
0.042306
0.042201
0.041660
0.042583
0.042426
0.042047
0.042432
0.041077
0.041756
0.042377
0.056219
0.042606
0.042038
0.042464
0.042638
0.043077
0.042373
0.042204
0.041801
0.042213
0.042145
0.042071
0.042088
0.042592
0.042028
0.041103
0.041885
0.039903
0.043555
0.043257
0.042202
0.042018
0.042536
0.042578
0.041760
0.041817
0.041883
0.041843
0.042625
0.042995
0.042295
0.041958
0.042896
0.042258
0.042014
0.042258
0.042799
0.041792
0.041937
0.041814
0.041748
0.042789
0.041928
0.042598
0.042790
0.042237
0.042168
0.042967
0.042304
0.042288
0.041980
0.042199
0.042514
0.040986
0.043397
0.041752
0.041718
0.042173
0.042110
0.042764
0.042165
0.042535
0.042245
0.043211
0.042223
0.042061
0.042266
0.041903
0.042024
0.041950
0.042748
0.042156
0.042237
0.042254
0.042299
0.042582
0.042065
0.042127
0.042576
0.041931
0.041975
0.042107
0.041818
0.042858
0.041931
0.041993
0.042678
0.042570
0.042156
0.042659
0.042677
0.042097
0.044648
0.041928
0.042138
0.041977
0.042556
0.042210
0.042738
0.042240
0.041927
0.042487
0.042336
0.042364
0.043161
0.042204
0.041911
0.043049
0.042280
0.042023
0.043427
0.042143
0.041847
0.041669
0.043015
0.042632
0.042346
0.042296
0.041761
0.043015
0.041771
0.042215
0.042226
0.041920
0.041806
0.042535
0.042305
0.042054
0.042030
0.040502
0.042823
0.042644
0.042293
0.042039
0.042048
0.043084
0.042784
0.042105
0.042939
0.042651
0.041840
0.042077
0.042022
0.042169
0.042394
0.041798
0.041867
0.042270
0.042157
0.042444
0.041694
0.042115
0.042160
0.042840
0.041842
0.041966
0.042072
0.042713
0.041737
0.042376
0.041990
0.042714
0.041931
0.042359
0.041910
0.042085
0.042597
0.042699
0.040673
0.043471
0.042270
0.042062
0.042636
0.042319
0.042059
0.042558
0.042280
0.042217
0.043190
0.042114
0.042333
0.042584
0.042159
0.042058
0.042753
0.042128
0.042212
0.043420
0.040596
0.042273
0.042454
0.042059
0.042135
0.042539
0.041988
0.041783
0.041727
0.042426
0.042044
0.042203
0.042406
0.041926
0.042121
0.042624
0.042156
0.043775
0.041665
0.044636
0.042021
0.043557
0.041794
0.043593
0.042420
0.042335


==> graphs/motiv-latency.txt <==
type,chunkSize,cycles
HW,64,924
SW,64,22975
HW,4096,745
SW,4096,23449
HW,16384,2462
SW,16384,52279
HW,65536,8150
SW,65536,179468
HW,262144,43389
SW,262144,694361


==> graphs/motiv-throughput.txt <==
type,chunkSize,cycles
line: 1028
HW,64,0.422452
line: 1028
SW,64,0.0652706
line: 1028
HW,4096,17.614
line: 1028
SW,4096,1.01825
line: 1028
HW,16384,36.7311
line: 1028
SW,16384,1.2968
line: 1028
HW,65536,29.5174
line: 1028
SW,65536,1.39331
line: 1028
HW,262144,31.8998
line: 1028
SW,262144,1.42211


==> graphs/multi.csv <==
data,sgx,sgxjail,bi-enclave

I100,1,1.143510023,1.111400243
S50U50,1,1.934819679,1.489258196
S95U5,1,1.911100091,1.461755802
S100,1,1.916587509,1.495466787
diabetes,1,0.9985756725,1.025697914
phishing,1,1.022395113,1.026509518
cod-rna,1,1.000011319,0.9987776883
dna.scale,1,1.011737741,1.015032377
mnist,1,1.061605515,1.009021743
bodyfat,1,1.147172179,1.0784261
diabetes,1,0.9985756725,1.000887153


==> graphs/sgxjail.csv <==
benchmark,ctrl_grp,native,firejail,sgx,sgx+firejail,bi-enclave
SQLite,I100,1,2.373782665,2.084367259,3.575785082,2.365946883
SQLite,S50U50,1,2.882678744,2.239860809,4.156272554,3.621186618
SQLite,S95U5,1,2.76683118,2.135168492,4.00412307,3.409053843
SQLite,S100,1,2.86157067,2.231725013,4.179295364,3.584741584
b,bodyfat,1,1.021693281,1.947875866,1.963995179,1.959626393
b,dna.scale,1,1.019833633,1.632364411,1.673120383,1.635172246
b,cod-rna,1,1.025249393,1.972222506,1.992651584,1.966237063
b,phishing,1,1.009692985,1.686200834,1.721392218,1.687793822
b,mnist,1,1.00294626,1.83135546,1.845001173,1.829000989
b,diabetes,1,1.064637119,2.108457836,2.131993499,2.110249839

